Improved inference for vaccine-induced immune responses via shape-constrained methods

We study the performance of shape-constrained methods for evaluating immune response profiles from early-phase vaccine trials. The motivating problem for this work involves quantifying and comparing the IgG binding immune responses to the first and second variable loops (V1V2 region) arising in HVTN 097 and HVTN 100 HIV vaccine trials. We consider unimodal and log-concave shape-constrained methods to compare the immune profiles of the two vaccines, which is reasonable because the data support that the underlying densities of the immune responses could have these shapes. To this end, we develop novel shape-constrained tests of stochastic dominance and shape-constrained plug-in estimators of the Hellinger distance between two densities. Our techniques are either tuning parameter free, or rely on only one tuning parameter, but their performance is either better (the tests of stochastic dominance) or comparable with the nonparametric methods (the estimators of Hellinger distance). The minimal dependence on tuning parameters is especially desirable in clinical contexts where analyses must be prespecified and reproducible. Our methods are supported by theoretical results and simulation studies.

==> Plots/ss/data/error.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15"
"1" 0.00224494732128256 0.00229220580615069 0.00220663095373477 0.00240706986337605 0.00229802709693595 0.00221476624054514 0.00226281485785049 0.00231345984087883 0.00227854954243033 0.00227462872278384 0.00229996338028475 0.0013562451475332 0.00261583462371667 0.00137390657548025 0.00252894273703291
"2" 0.00408513806449354 0.00402506324446401 0.00392162383066093 0.00377525557417422 0.00377873645510706 0.00328918954240446 0.00367837766356756 0.00337336767248765 0.003636300393374 0.00329492163023964 0.00365980493744816 0.00190207354182864 0.00376476802964096 0.00189963454857498 0.00378481008456517
"3" 0.00500097983182155 0.00499456029647976 0.00496541718848435 0.00478960049692815 0.00483240663780842 0.00423551378338688 0.00474265885308058 0.00439013800406077 0.00470710536828606 0.00423299187537995 0.0047473463057618 0.00236646834707501 0.00477918765614791 0.0023646013782274 0.00480877319299031
"4" 0.00422919907454968 0.00433561553304667 0.00449482281204575 0.00498424904887285 0.00491737548654806 0.00470275896555891 0.0049762253984914 0.00486448686425969 0.00499518909969964 0.00472797249108912 0.00498389948252688 0.00269736191899473 0.00496354166871393 0.00268952123094428 0.00493839310935984
"5" 0.00244679928139973 0.00263856404297014 0.00289637984946427 0.00460072828137214 0.00420554472185111 0.00494176134207638 0.00447049582220175 0.0050029977879695 0.00457280523029295 0.00494792322896308 0.00446646025568505 0.00299001103534768 0.00441714465989981 0.00296974522604833 0.00430341921372588
"6" 0.000945534062900923 0.00117215668387558 0.00129798492991592 0.00390084877001745 0.0030007327347781 0.00499778595488144 0.00343486505182777 0.00491868467970714 0.00372483124595262 0.00500201955961805 0.00355489516518799 0.0033063332281001 0.00347577494556342 0.00326956787727785 0.00323797558271918
"7" 0.000264800162500633 0.000374352639195045 0.000374352639195045 0.00315721424071911 0.00194061027079837 0.00487967721016243 0.00244679928139973 0.00470348577868779 0.00272994655756416 0.0049199835291817 0.00258288498640668 0.00340814693303005 0.00248919488425706 0.00337227013044919 0.00229996338028475
"8" 0 0 0 0.00239608505960057 0.00106287253919795 0.00452276043708704 0.00139478137839057 0.0044004872248281 0.00183489128693089 0.00474333131178178 0.00169681602761504 0.00355984850147845 0.00143219635996876 0.00352991761079158 0.0013703939641557
"9" 0 0 0 0.00162275340442485 0.000591280046862426 0.00393505500615693 0.000740463681498926 0.00399214744807191 0.00119682304540709 0.00444652756738202 0.00112110048218599 0.00369583469796708 0.000822796606626337 0.00366725845133203 0.000935063560539857
"10" 0 0 0 0.00117215668387558 0.000283069099690726 0.00320223958144781 0.000412454473457177 0.00368298917981934 0.000670111662026571 0.00418864660413122 0.000607877998211338 0.00374536438013247 0.000374352639195045 0.00370948954776325 0.000519535886689131


==> Plots/ss/data/power.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15"
"1" 0.053163796555867 0.0555666800160192 0.0512615138165799 0.0616740088105727 0.0558670404485382 0.0516619943932719 0.0540648778534241 0.0566680016019223 0.0548658390068082 0.0546655987184622 0.0559671605927113 0.0187224669603524 0.0737885462555066 0.0192230676812175 0.0685822987585102
"2" 0.211353624349219 0.203043652382859 0.189527432919503 0.171906287545054 0.172306768121746 0.123247897476972 0.161093311974369 0.130756908289948 0.156587905486584 0.123748498197837 0.159090909090909 0.0375450540648779 0.170704845814978 0.0374449339207048 0.173007609130957
"3" 0.485782939527433 0.470965158189828 0.438826591910292 0.35552663195835 0.370544653584301 0.233880656788146 0.340808970764918 0.260212254705647 0.330596716059271 0.233480176211454 0.34221065278334 0.0594713656387665 0.352122547056468 0.0593712454945935 0.362034441329596
"4" 0.767120544653584 0.749499399279135 0.719563476171406 0.543251902282739 0.592110532639167 0.329395274329195 0.551661994393272 0.3831597917501 0.527933520224269 0.336503804565479 0.543652382859431 0.07889467360833 0.562675210252303 0.078394072887465 0.580096115338406
"5" 0.936123348017621 0.924809771726071 0.907689227072487 0.696435722867441 0.770824989987986 0.422006407689227 0.724469363235883 0.500700841009211 0.702843412094513 0.426011213456147 0.725270324389267 0.0991189427312775 0.734781738085703 0.0976171405686824 0.75500600720865
"6" 0.990989187024429 0.986083299959952 0.982879455346416 0.813075690828995 0.900080096115338 0.522827392871446 0.863536243492191 0.591409691629956 0.833800560672807 0.509911894273128 0.851822186623949 0.124749699639567 0.859631557869443 0.121545855026031 0.88115738886664
"7" 0.999299158990789 0.998598317981578 0.998598317981578 0.887865438526231 0.960853023628354 0.610332398878654 0.936123348017621 0.670404485382459 0.919002803364037 0.590708850620745 0.928213856627954 0.133960752903484 0.933720464557469 0.130656788145775 0.944032839407289
"8" 1 1 1 0.938926712054465 0.988586303564277 0.713756507809371 0.980176211453744 0.737885462555066 0.965158189827793 0.658990788946736 0.97036443732479 0.148678414096916 0.979074889867841 0.145674809771726 0.980877052462956
"9" 1 1 1 0.972967561073288 0.996495794953945 0.808770524629555 0.994493392070485 0.801361633960753 0.985482579094914 0.729175010012014 0.987284741690028 0.162995594713656 0.993191830196235 0.159891870244293 0.991189427312775
"10" 1 1 1 0.986083299959952 0.999199038846616 0.88416099319183 0.998297957549059 0.838406087304766 0.995494593512215 0.773428113736484 0.996295554665599 0.168502202643172 0.998598317981578 0.164497396876252 0.997296756107329


==> data_description/d1.txt <==
"x"
"1" 0.0990210257942779
"2" 1.46671077521839
"3" 4.51880715096945
"4" 5.07821240345605
"5" 5.5280524697504
"6" 5.52879859104448
"7" 5.55971826519314
"8" 5.58525928119058
"9" 5.72665748054447
"10" 5.7660604654406
"11" 5.92611632193356
"12" 6.22461007378978
"13" 6.29457418197576
"14" 6.38010066207026
"15" 6.54011389032059
"16" 6.64174472160567
"17" 6.67060017550107
"18" 6.79115870521319
"19" 6.79153619772222
"20" 6.79527216711995
"21" 6.82290759086943
"22" 6.8784561871121
"23" 6.87880456924889
"24" 6.97600356498355
"25" 6.98081267224177
"26" 6.99531498691482
"27" 7.04525696024054
"28" 7.07638685689561
"29" 7.15670837198382
"30" 7.3254105911998
"31" 7.34167865614146
"32" 7.4474524361554
"33" 7.62786686050803
"34" 7.67482888673281
"35" 7.72009526562945
"36" 7.81096810022338
"37" 7.82418553408886
"38" 7.86317276285563
"39" 7.94072903027892
"40" 7.94231577085007
"41" 7.95287958998141
"42" 8.06804805135692
"43" 8.0881396818593
"44" 8.12822682075801
"45" 8.20753233928508
"46" 8.25550219711631
"47" 8.40020436126487
"48" 8.44996408845305
"49" 8.54005089380177
"50" 8.55747883222035
"51" 8.59528163029008
"52" 8.67200843037152
"53" 8.69305989033981
"54" 8.72663641507397
"55" 8.76750443446047
"56" 8.92631251670269
"57" 8.98852062680351
"58" 9.14949270800721
"59" 9.15662962582834
"60" 9.17219276099247
"61" 9.21274347517998
"62" 9.24948435162264
"63" 9.28098053008287
"64" 9.35012376890476
"65" 9.4009867082538
"66" 9.46443957684088
"67" 9.63935264291191
"68" 9.96741461935101


==> data_description/d2.txt <==
"x"
"1" 0.4598394035526
"2" 0.637163487705405
"3" 0.732631189964663
"4" 0.780811986056178
"5" 0.848407799547955
"6" 0.908942425162234
"7" 0.922002660314325
"8" 1.00694336965279
"9" 1.09584211876602
"10" 1.16288406847341
"11" 1.23135414070814
"12" 1.2429722259133
"13" 1.35219745996994
"14" 1.39529313525203
"15" 1.3957450078524
"16" 1.44216568377385
"17" 1.54345098621533
"18" 1.61872576530806
"19" 1.66054636899482
"20" 1.95694787039473
"21" 1.98991528400638
"22" 2.01341665941579
"23" 2.10808148912731
"24" 2.12342487923043
"25" 2.14458350116431
"26" 2.1818759093808
"27" 2.21610297967802
"28" 2.50749445414168
"29" 2.53684111798151
"30" 2.56982676648154
"31" 2.62304305946564
"32" 2.65982578036688
"33" 2.67813360285586
"34" 2.75994327872787
"35" 2.79091019487932
"36" 2.82839064115873
"37" 2.84470874786502
"38" 2.90180054615232
"39" 2.99858408458817
"40" 3.06378259268579
"41" 3.26215408967434
"42" 3.28538573084378
"43" 3.33989800093535
"44" 3.35401456138466
"45" 3.38601139026053
"46" 3.38662304846268
"47" 3.44654344813431
"48" 3.48055732032885
"49" 3.63602868975157
"50" 3.74291485136429
"51" 3.74398220597264
"52" 3.77119249389144
"53" 3.77291986608938
"54" 3.86267190956236
"55" 3.91665121239814
"56" 3.95840811799119
"57" 4.02658546616768
"58" 4.06667732420782
"59" 4.22633746700854
"60" 4.26885629541354
"61" 4.29013137207852
"62" 4.32708810465876
"63" 4.36312470030462
"64" 4.38384106393222
"65" 4.62795901022058
"66" 4.65144212787848
"67" 4.70793218217875
"68" 4.71717164053999
"69" 4.73596657976838
"70" 4.73814340178751
"71" 4.74421555265721
"72" 4.78619214162067
"73" 4.92603127998239
"74" 4.96367528025549
"75" 5.00017845859923
"76" 5.01874921275331
"77" 5.09753284229408
"78" 5.09852213267136
"79" 5.15006355584011
"80" 5.15199915342557
"81" 5.1589981269035
"82" 5.18888174249901
"83" 5.20813616956217
"84" 5.28944540496691
"85" 5.29811389949259
"86" 5.33988977204351
"87" 5.3450982263537
"88" 5.41627670874476
"89" 5.4322827578186
"90" 5.52798535339652
"91" 5.62369955841138
"92" 5.6557428317351
"93" 5.70758984334983
"94" 5.71832439187249
"95" 5.75954216425052
"96" 5.76607175861041
"97" 5.81961211167202
"98" 5.86089320795636
"99" 5.87282492843311
"100" 5.87845180422628
"101" 5.88408525950586
"102" 5.90402657166289
"103" 5.95532384440551
"104" 5.96512243479668
"105" 5.96768023066422
"106" 5.99344025723683
"107" 6.04458596698822
"108" 6.04644480287922
"109" 6.06101268741856
"110" 6.08001633539547
"111" 6.0872610977992
"112" 6.09131859732322
"113" 6.09653216336035
"114" 6.13827907550142
"115" 6.16133338876282
"116" 6.17564666598451
"117" 6.20596119966283
"118" 6.22786120829517
"119" 6.27402714735174
"120" 6.27774347589818
"121" 6.32532974582389
"122" 6.33790331006876
"123" 6.34574604843759
"124" 6.36362867628339
"125" 6.38363120108824
"126" 6.39757305736714
"127" 6.41663387099504
"128" 6.45246113520236
"129" 6.49155609014923
"130" 6.52378189017858
"131" 6.55834458702503
"132" 6.57789139835942
"133" 6.5940466563575
"134" 6.59954765018178
"135" 6.60183161734489
"136" 6.63495103653632
"137" 6.64827631944118
"138" 6.6742999166928
"139" 6.67890843721472
"140" 6.78236556971214
"141" 6.80308279424886
"142" 6.82851196380009
"143" 6.867462844832
"144" 7.00138414851436
"145" 7.03073581361528
"146" 7.03080870690503
"147" 7.04754974698506
"148" 7.05069227796592
"149" 7.10614095604882
"150" 7.15251679347203
"151" 7.17310477761476
"152" 7.21634669866468
"153" 7.22994060822294
"154" 7.27751966543762
"155" 7.29984062444644
"156" 7.31562391525306
"157" 7.37216478841885
"158" 7.40342482150889
"159" 7.42030753967748
"160" 7.44107788386771
"161" 7.44393911658494
"162" 7.61214464108926
"163" 7.61719391937541
"164" 7.72784226798914
"165" 7.80391887657605
"166" 7.8287747366273
"167" 7.934174602105
"168" 8.0118162834534
"169" 8.28253642559509
"170" 8.41312520978668
"171" 8.42284498322741
"172" 8.5063593493718
"173" 9.01837619366656
"174" 9.05772994851603
"175" 9.13743841240867
"176" 9.45632722212745
"177" 9.49245286235685
"178" 9.50624338411225
"179" 9.75980468284612
"180" 10.1332196005468

